Charged-particle distributions in $pp$ interactions at $\sqrt{s}=8$ TeV measured with the ATLAS detector

This paper presents measurements of distributions of charged particles which are produced in proton--proton collisions at a centre-of-mass energy of $\sqrt{s} = 8$ TeV and recorded by the ATLAS detector at the LHC. A special dataset recorded in 2012 with a small number of interactions per beam crossing (below 0.004) and corresponding to an integrated luminosity of $160 \mathrm{\mu b^{-1}}$ was used. A minimum-bias trigger was utilised to select a data sample of more than 9 million collision events. The multiplicity, pseudorapidity, and transverse momentum distributions of charged particles are shown in different regions of kinematics and charged-particle multiplicity, including measurements of final states at high multiplicity. The results are corrected for detector effects and are compared to the predictions of various Monte Carlo event generator models which simulate the full hadronic final state.

==> Metadata.txt <==
Title: Charged-particle distributions in $pp$ interactions at $\sqrt{s}=8$ TeV measured with the ATLAS detector

Abstract: This paper presents measurements of distributions of charged particles which are produced in proton--proton collisions at a centre-of-mass energy of $\sqrt{s} = 8$ TeV and 
recorded by the ATLAS detector at the LHC. A special dataset recorded in 2012 with a small number of interactions per beam crossing (below 0.004) and corresponding to an integrated luminosity of $160 \mathrm{\mu b^{-1}}$ was used. A minimum-bias trigger was utilised to select a data sample of more than 9 million collision events. The multiplicity, pseudorapidity, and transverse momentum distributions of charged particles are shown in different regions of kinematics and charged-particle multiplicity, including measurements of final states at high multiplicity. The results are corrected for detector effects and are compared to the predictions of various Monte Carlo event generator models which simulate the full hadronic final state.

Comments: 30 pages plus author list (47 pages total), 13 figures, 1 table. Submitted to EPJC. All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2014-19/

CERN Preprint ID: CERN-EP-2016-020

